Volumetric Objectives for Multi-Robot Exploration of Three-Dimensional Environments

Volumetric objectives for exploration and perception tasks seek to capture a sense of value (or reward) for hypothetical observations at one or more camera views for robots operating in unknown environments. For example, a volumetric objective may reward robots proportionally to the expected volume of unknown space to be observed. We identify connections between existing information-theoretic and coverage objectives in terms of expected coverage, particularly that mutual information without noise is a special case of expected coverage. Likewise, we provide the first comparison, of which we are aware, between information-based approximations and coverage objectives for exploration, and we find, perhaps surprisingly, that coverage objectives can significantly outperform information-based objectives in practice. Additionally, the analysis for information and coverage objectives demonstrates that Randomized Sequential Partitions -- a method for efficient distributed sensor planning -- applies for both classes of objectives, and we provide simulation results in a variety of environments for as many as 32 robots.

==> fig/completion_times.csv <==
#Mesh: boxes
4.0, 750.9140598272398, 85.03992201310277, 697.632926736215, 51.063281284708474, 733.0272752863373, 37.684184360197335, 689.2894137762196, 51.9884459017114, 720.6665856934134, 54.61290210105845
8.0, 761.1949508924903, 32.80054807001819, 741.9829219673716, 29.544678128151457, 767.4262867000631, 73.42924828133572, 735.7353765083002, 15.523103615518936, 754.1080144624048, 41.784234066181604
16.0, 899.77773956029, 29.428751414804452, 885.6604772654309, 24.309798395153184, 946.1725290172759, 58.0837114654687, 920.570325934153, 39.443625495839804, 880.4165282044047, 36.304476088337914
32.0, 1197.7929169110564, 55.86460276524252, 1214.365308201401, 46.119694224627544, 1275.636685086395, 86.37032229510898, 1253.8815788854508, 64.92670223970467, 1243.49062960281, 55.718130228618946
#Mesh: hallway
4.0, 684.7796239991169, 65.63592160608056, Inf, , 676.4833518053839, 57.506014410527705, 648.2434246764913, 36.53347553595782, 666.1649524439172, 47.20507638228833
8.0, 737.1891791713359, 57.943393025520756, 700.8194344492209, 47.595327384928375, 708.9019979453087, 34.277157433459415, 724.5175509863993, 55.734054157640415, 706.8546503322376, 35.06318953600461
16.0, 942.4007077362392, 38.442002893824515, 944.5138025325801, 42.920703152549656, 940.8844317468802, 40.205300227942814, 935.3285855910766, 45.61505877734628, 933.8333207556346, 52.7459265244783
32.0, 1495.278848912923, 54.99244257534889, 1457.136384663554, 55.492818381926014, 1491.005371188212, 67.16240674768005, 1507.3907530557076, 52.50364694856066, 1497.1821076827382, 58.3851862946511
#Mesh: plane
4.0, 737.4058261570755, 37.801458049854396, 805.0312265283127, 119.2972716520668, 784.1014158071863, 64.89408195893401, 777.3236981079086, 87.2688158676052, 774.0366224032614, 61.88510049779032
8.0, 761.7634130616076, 37.94502107917173, 766.3613701084861, 45.721988789065385, 768.1341824764911, 42.23202099159804, 777.2081912867861, 31.90043918184419, 770.7302352510413, 46.891385218314085
16.0, 784.7411464398825, 31.958336103772027, 758.005855502958, 29.626458018118193, 834.2266033861297, 33.04350197874902, 775.1668186298117, 41.1618580591296, 776.2207936862808, 34.96857123744184
32.0, 949.0787160485619, 30.62383296319258, 871.7702364166167, 22.793897974714948, 931.5019421108321, 34.531124549208464, 899.7458944052811, 30.320040300406028, 873.3796770507715, 18.770846352497788
#Mesh: empty
4.0, 1077.8353535096724, 24.270467324269898, 1038.826233863549, 28.892282549964907, 1038.3898126799359, 32.475477270518184, 1036.2637422750956, 33.36091922237273, 1067.1653143472258, 36.442712394116604
8.0, 1138.2797676022806, 56.00173499325474, 1091.4046822414966, 48.81647699168533, 1111.370049072968, 26.872187960794207, 1072.3265040999033, 32.39117704851288, 1074.9836683282522, 42.0018026522457
16.0, 1398.5598792194826, 54.97946075823321, 1387.778608234364, 42.86139654671445, 1436.1458730021673, 47.01157289133743, 1388.924428779985, 35.72478338134533, 1390.690241054227, 43.03192517059881
32.0, 2174.4636714719336, 46.55790635696513, 2201.8521513417777, 71.58939254380991, 2210.9546850215665, 60.69176641775754, 2216.777775148324, 43.954760253538, 2222.087360521745, 37.66869838246679
#Mesh: indian_tunnel_skylight
4.0, 959.9745101652031, 156.6644621974328, 929.3806364851673, 140.1274107804921, 1008.3512379358101, 191.759459392123, 947.7027302969448, 155.3806356414557, 1023.7778634741353, 153.02948583172085
8.0, 907.2581581943668, 71.80672061171768, 908.4342468157784, 158.48688059281466, 896.0707544583214, 68.61357501158896, 927.727992144722, 90.09613901302619, 915.2896627606602, 74.31527391309464
16.0, 1013.7282701970723, 57.81323675264914, 1011.5876520999798, 41.84568969861914, 1123.671937483697, 103.94091712677634, 1012.2677664692135, 79.64378672460688, 1001.6915324191108, 53.35872980649804
32.0, 1418.3255845330332, 89.80176123238388, 1415.0918212540057, 59.90951580054764, 1451.5699283672627, 52.474335292499326, 1433.5884860558622, 40.66653670284207, 1422.671621254951, 66.47873595010516
#Mesh: server_room_scaled_0_6
4, 4674.770183942859, 1161.7603713738279, 3696.4491606277807, 311.5206904680699, , , , , Inf,
8, 3831.266042370851, 236.0176526493928, 4055.6624041367822, 465.71852285958664, , , , , 3746.6530435001464, 178.09265285100284
16, 4538.407933648663, 275.5135592232292, 4481.778057795164, 221.92207513101553, , , , , 4623.480977496468, 616.4586518615434
32, 6476.751583175581, 274.949151388478, 6275.617537195121, 206.2697234697304, , , , , 6249.634772746683, 150.92753561366408


==> fig/early_progress_times.csv <==
#Mesh: boxes
4.0, 155.30971747025967, 18.98360683047403, 154.52345075391048, 12.626337094503851, 157.38742250572218, 12.13795693202957, 153.80746710422952, 12.524196284187102, 154.33549309009112, 18.831712727361342
8.0, 188.7196091910296, 16.44217263267327, 180.90040364243416, 10.527531298837506, 193.10071983632378, 20.234800692524857, 182.7105087676848, 8.799989931583138, 183.10151232694463, 11.707945026885138
16.0, 244.43968639751697, 17.322546458228665, 237.14906184654532, 12.080486397561538, 264.7528022985489, 12.386412673073236, 252.96674760693531, 15.466796258042992, 230.03099051200678, 13.95402827302764
32.0, 343.1199199668234, 30.14708238346733, 337.7125599887343, 24.204413470743127, 358.89249345340806, 40.588949071018604, 344.3493915184067, 20.813330231938473, 332.28498133917395, 18.353935597678877
#Mesh: hallway
4.0, 128.70969385801956, 6.761102008031516, 126.27248573994135, 4.49036119632868, 127.41131759315901, 5.596931221401102, 132.4637360350748, 8.019922576924108, 129.53979545086708, 6.70814130473933
8.0, 174.93565993540693, 8.755539830250248, 164.1716912666585, 5.475753518333553, 173.37700704673404, 11.823649995791051, 163.42192690516313, 9.543500510978769, 159.88167844602953, 9.665290582769584
16.0, 257.8650563156467, 16.60924415825721, 210.92367456099447, 9.552896131067087, 252.03800346067356, 14.405908885940454, 218.37009941046136, 13.18516602663606, 221.2909645188056, 14.240154588913903
32.0, 359.49822516636516, 19.827762691344283, 338.89984971122965, 16.26053637759051, 361.31526689383475, 26.950179396911672, 345.35977419802003, 21.295191041022203, 332.16764105645314, 13.085416784180072
#Mesh: plane
4.0, 124.96270559668658, 12.02180139291975, 114.35868647166254, 5.48658281896578, 122.8527231931595, 8.97163193231198, 117.0484984575068, 11.988975239431156, 115.83013250469806, 9.73279045905487
8.0, 137.1888151090294, 6.361710349769818, 129.44538301399604, 5.982971586498803, 138.30332125597528, 3.3652912381454265, 132.53346964956353, 7.127065589328687, 126.69943581141607, 6.064418322536608
16.0, 178.10029672618873, 8.434072442078136, 162.72652017153482, 7.297985155153901, 182.68620913709475, 15.411650882611758, 167.3222488051578, 11.488490696356958, 163.75457500151987, 6.350051531492929
32.0, 254.59608580367166, 17.627168874275693, 232.12119260313526, 5.621309594103947, 242.77609000070115, 16.328284849869767, 240.02854147816433, 12.108376785542733, 230.43569028528722, 8.242568643375972
#Mesh: empty
4.0, 249.13174646436642, 8.884719745442212, 238.24800023485562, 3.776954035597207, 246.1637364321817, 16.71380126466138, 239.07144107741624, 6.788255286327528, 239.769591641482, 10.59252004531131
8.0, 318.27293491159065, 7.4620709878552445, 303.52292950099417, 8.368636959231088, 322.3295288165258, 10.878747490294314, 304.3384112649075, 13.07517146335272, 299.5469641093234, 10.779121173283412
16.0, 447.8327716319939, 18.99090383736779, 395.67648853299113, 12.968506844355433, 474.16606481662075, 28.541895236999075, 408.31700013278686, 19.109082936891998, 396.4425138086588, 14.073287913116545
32.0, 692.2298165641348, 29.4015000244864, 609.0170520256522, 18.186702046699896, 675.0074867524904, 31.014970279398657, 609.054486508622, 18.99096101759243, 609.8156218512001, 21.748685131377545
#Mesh: indian_tunnel_skylight
4.0, 119.31279581730307, 12.678019052209331, 112.18557342874765, 10.481857703904742, 111.00229162327162, 7.216098429933062, 116.36142542899097, 8.025749070695559, 108.95538465490604, 5.416789029397154
8.0, 126.79439970617065, 11.765289916082915, 118.49196541071781, 7.944606310970837, 119.9123732850175, 7.829974029130183, 118.4852829345818, 5.502005387827962, 116.94046731920314, 5.001664979617555
16.0, 155.7234145721407, 9.201368958250589, 136.11324970173737, 4.817985011398598, 164.19495047691902, 12.611533008402311, 141.99143529633787, 8.387312044319295, 144.7332501506128, 8.666923188998302
32.0, 200.03677263145048, 10.79828913787512, 188.68111210539615, 7.490200274030505, 207.9586400906099, 15.191008364264611, 189.7945962417553, 8.41234816822501, 193.11713055131423, 11.239447266059683
#Mesh: server_room_scaled_0_6
4, 881.3019696730913, 74.3478908068332, 829.7276713151939, 50.265598505502815, , , , , 874.0360414275414, 90.1227759514733
8, 1128.1210169168621, 55.191895733189085, 1129.5752417561462, 59.86387887559895, , , , , 1109.6088069565226, 60.182982365584266
16, 1684.7962203318566, 24.97839328389377, 1565.9103122851807, 70.19616900990235, , , , , 1579.6923374305845, 48.57517695977035
32, 2671.7527929483867, 87.72837529856224, 2578.1156433337724, 87.41410588399062, , , , , 2646.1676025096594, 62.67770713530917


==> fig/suboptimality_bounds.csv <==
#Mesh: boxes
4.0, 0.9029841723657887, 0.015388837150776732, 0.9619965250324073, 0.009864700797650275, 0.9514828545769405, 0.007922375884389212, 0.9627205878685968, 0.011515443600776512, 0.9552817582940689, 0.005069993504585357
8.0, 0.7667293518668847, 0.020732515371783847, 0.8926813405748169, 0.011694571948180315, 0.8670174041914672, 0.020554807617692534, 0.889644967256164, 0.012839730182615567, 0.8961267967807457, 0.011141948999004486
16.0, 0.6917116279337959, 0.007569146691792879, 0.8021568362238746, 0.015910324237678224, 0.7596576626795576, 0.019521719944187922, 0.7882824626128414, 0.010423244709702932, 0.7987457327052647, 0.01466781457164014
32.0, 0.7010585191897919, 0.012881102857704574, 0.7188420987607145, 0.0075677078169703125, 0.6767098409165374, 0.01156547409266774, 0.7090940895851479, 0.005671003273914665, 0.714098476689921, 0.007713977697927116
#Mesh: hallway
4.0, 0.9231176118833394, 0.022206709568980822, 0.9705595735338243, 0.007896230513506458, 0.9616320401547483, 0.014167907184637788, 0.9705499499335319, 0.007509960990173443, 0.9692647915835038, 0.007237891914132324
8.0, 0.8327223075066298, 0.019070641199679474, 0.9350184883888927, 0.008203883384338362, 0.904965883293746, 0.014107416667217711, 0.9272210164597003, 0.009984839015911615, 0.9305997792982478, 0.011476896223509149
16.0, 0.720735660332534, 0.022060404992752684, 0.8632579375275794, 0.01793621286723635, 0.820598344007142, 0.014085358372879539, 0.8572907210215133, 0.015314616767297852, 0.8637012331147484, 0.012981312998559215
32.0, 0.696170969512662, 0.010978780901204388, 0.7888803562886404, 0.018105138595545155, 0.7300065277571101, 0.018455668242982892, 0.784843596921607, 0.015100965730882961, 0.795177653303879, 0.007516954199071882
#Mesh: plane
4.0, 0.9574478980797048, 0.0069996397203516605, 0.9838346168945081, 0.005864103358281406, 0.974778780902277, 0.009761113716386204, 0.9824663931782235, 0.004481296312080547, 0.978336388521039, 0.006654412027575965
8.0, 0.884743619845904, 0.010711692183054903, 0.955837783566527, 0.008917341061642318, 0.943031805446336, 0.006027380907867617, 0.9556172822899761, 0.006746395101089248, 0.9569685134022052, 0.0042008825997079825
16.0, 0.7594400652540403, 0.016271977222404095, 0.9000449491142316, 0.004182003695186685, 0.8585062557958436, 0.012323609753302609, 0.892414276830122, 0.01484180300080314, 0.8934458602037451, 0.0074261466396063
32.0, 0.6884719002329767, 0.007611857043701342, 0.7935269260279063, 0.015557249534427513, 0.7441143061363348, 0.015145169582054406, 0.7832875549988632, 0.011110316419040443, 0.7822681974368142, 0.009600396434498512
#Mesh: empty
4.0, 0.9426107579473477, 0.013295667258174581, 0.9844853741888674, 0.003226584796697386, 0.9673617472791636, 0.011689151174441633, 0.9747399303284456, 0.007574154122887449, 0.9788318874468522, 0.006112570981651331
8.0, 0.8731782383367822, 0.021533723777128217, 0.94942106791246, 0.007982927741818241, 0.9218713383214961, 0.012474499099981386, 0.947980550256457, 0.007753646919528356, 0.9444910838971676, 0.007388946236757021
16.0, 0.7463026490278584, 0.013772775541154605, 0.8755030512922536, 0.011756106119120507, 0.8207966105319648, 0.024057719929575016, 0.8830585278240977, 0.012023936777166153, 0.8822983027426134, 0.010346701307112283
32.0, 0.6845312873504676, 0.012571657765952341, 0.7945716863013199, 0.019997979166444975, 0.7145825074590466, 0.02552027041825721, 0.8037065207996346, 0.022892416061117554, 0.7932823743322724, 0.02230270523705939
#Mesh: indian_tunnel_skylight
4.0, 0.9716001060634138, 0.006265008504407192, 0.9878772183712605, 0.0037100096397964487, 0.9854662252992821, 0.004375285844118339, 0.9873407300819712, 0.0044302001195978494, 0.987194663193835, 0.005144377924455325
8.0, 0.9014648086807593, 0.015635218050738395, 0.9611937058322075, 0.007744384463770246, 0.9498372661436385, 0.01051635732570171, 0.961650860404524, 0.008163613621935769, 0.9620675377537984, 0.0062329783026809
16.0, 0.7889159639910659, 0.023442816106861882, 0.90413612040285, 0.014090325210091487, 0.8707041144048233, 0.018000203086779323, 0.9007935672658084, 0.011359128607241904, 0.9062311540602555, 0.006706306968624878
32.0, 0.7066205435234141, 0.021243306583439703, 0.8297050603287726, 0.00941305744896778, 0.7778686476247669, 0.017548985949255393, 0.8195918814773687, 0.012200275217465672, 0.8240855839774939, 0.011782037296960843
#Mesh: server_room_scaled_0_6
4, 0.9843204147104551, 0.006021769104262667, 0.991278297690236, 0.001458710927524772, , , , , 0.9927613977086835, 0.0017900578169446869
8, 0.9510178777451047, 0.0071224929671043465, 0.9738724713611111, 0.006744297399235365, , , , , 0.9741454825496195, 0.0045066321997053365
16, 0.8840733505822552, 0.01076596899449461, 0.9331252448904565, 0.0063138920075228085, , , , , 0.9273183515258893, 0.00887417938405307
32, 0.7763952492905976, 0.015594256526630967, 0.8649175254759148, 0.008190006734004544, , , , , 0.8541159445854409, 0.007383058111309203


==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

Both reviewers and I recommend accepting this paper for
ICRA 2021. The theoretical contribution is solid and the
practical contribution and presented results are
significant.

Please follow the reviewers' suggestions in detail.

The video associated with the paper needs to be revised.



----------------------------------------
Comments on Video Attachment:

Please rework the attached video. Some voice-over or
annotation would help increase the contribution.

Comments to author (Editor)
================================

Agree with the AE assessment


----------------------------------------
Comments on Video Attachment:

Agree with the AE assessment


==> reviews/Review4853.txt <==
Reviewer 1 of ICRA 2021 submission 2407

Comments to the author
======================

This paper studies  the problem of exploration of unknown
environments with a group of multiple robots by focusing on
the metrics to be used for guiding the exploration
strategy. In the paper the authors manage to show a
connection between mutual information (under some
conditions) and expected coverage in the context of
receding-horizon planning for multiple robots. The analysis
is based on a (dense) set of considerations drawn from the
authors' previous work as well as the previous work of
other groups. These findings are evaluated in a number of
simulative scenarios.

The paper is well-written and organized. I am not an expert
of this field and therefore I could only follow the
discussion without the possibility of judging in depth the
various claims. To my understanding the various
considerations put forward by the authors are reasonable
and I could learn something by reading the paper. The
writing style is ok but, I have to say, several times it is
very dense and points to many previous results which make
the paper not self-contained.
* I can try to make the paper less dense
* Make the paper more self-contained
This may not be an issue,
though, for the researchers familiar with these topics, but
as an outsider I struggled at times to follow the
discussion.

The results are good and the paper is, in my opinion,
certainly above the bar. As a remark, since many quantities
involved in the paper are marginalizations of random
variables (expected values, etc), it would be nice to have
a feeling of what this implies in terms of computational
cost.
* Discuss computational cost
  * Cost gets a bit fuzzy when you get to tracking cell coverage
I could not find figures about this in the paper, but
a table with some computation times (or similar) could
help.

Comments on the Video Attachment
================================

the video does not help much: it should be reworked by
adding some explanatory text to help understanding what the
robots are doing and what the various cases represent


==> reviews/Review4857.txt <==
Reviewer 3 of ICRA 2021 submission 2407

Comments to the author
======================

This paper presents an analysis of information-theoretic
and coverage-based volumetric objectives for exploration in
unknown environments. The authors propose a theoretical
link between these two classes of objectives and provide
simulated experimental results to evaluate their relative
performance.

The authors establish a firm theoretical foundation by
formalizing the exploration problem, and demonstrating that
noiseless mutual information has the same form as expected
weighted coverage, and that planning with Randomized
Sequential Partitions can be applied to both
information-theoretic and coverage objectives.	A set of
simulated experiments evaluate several key aspects of the
exploration problem including variation of the planner,
number of robots, and the objective.  These experiments are
well-designed to explore the theoretical connections
proposed in the paper.

The writing is clear and direct throughout the paper, and
the mathematical notation makes the described concepts
unambiguous.  The figures are generally well-designed and
easy to understand.  Figures 3 and 4, however, are too
small to show all of the individual lines.
* Try to deal with figure size
For the most
part, this is fine, since the primary takeaway for the
reader is more about high-level trends. Being unable to
distinguish all of the lines for a particular number of
robots in Fig. 3 is ok as long as long as the sets of lines
for different numbers of robots can be separated, which is
true.  However, consider redesigning these plots a bit to
make them more readable.  In particular, color in Fig. 4
would be more effective than different dash patterns in
distinguishing the lines.
* Consider adding color to Fig. 4

The biggest weakness of the paper is in the presentation of
multi-robot results.  While the use of robot-iteration as
the independent variable in some of these experiments is
helpful for the reader to understand the degradation of
individual robot performance as the number of robots
increases in the distributed exploration problem, this
presentation makes the overall performance of the team of
robots appear to degrade with larger teams.
* Can I clarify the scaling behavior, or should I swap out plots?
This
- Clarified scaling behavior. Will think about plots.
impression is further emphasized with the accompanying
video, which shows the team of 4 robots completing the
exploration task the fastest.  Without the summary that
goes along with the version of this video on youTube, the
reader is left to think that fewer robots can explore the
space more quickly.  By this logic, a single robot would be
even faster than 4.  This presentation is counterintuitive
when the overall problem is posed as "minimum-time
exploration".  In addition to the robot-iteration plots in
Fig. 3, the authors should also include results that show
multi-robot performance with respect to time, or at least
provide a bit more commentary on distributed performance
w.r.t. time to complement the robot-iteration results.

Minor comments:
- Pg. 1: "Now, while our early on exploration..." is
missing a word
* Fixed
- Pg. 4: In "Next, we call the case where X = &#8709; is
the empty set the oblivious bound." the "is the empty set"
seems redundant.
* Rephrased as clarification

Comments on the Video Attachment
================================

The video shows some results from a simulated experiment,
but without some annotation, it is challenging to
understand what is being shown.

